Binarized Gerchberg Saxton Algorithm for Hologram Generation Using a Digital Micromirror Device

In this paper, a modified Gerchberg Saxton algorithm for generating improved robust binary hologram is presented.

==> readme.txt <==
A style guide, template, and style file are provided for OSA express journal
manuscript submissions in LaTeX. 

Express_style.tex: LaTeX style guide and template
expressfig1.eps: Sample .eps figure
expressfig2.eps: Sample .eps figure capture of a multimedia file
Express_style.pdf: PDF version of style guide
Express_temp.tex: LaTeX template
express.sty	LaTeX style file; replaces opex3.sty
osajnl.bst	OSA BibTeX style file (beta version)

geometry.sty
keyval.sty

Major changes from previous distribution (opex3.sty)

- Update journal design with new margins and font for headers.



Contact Theresa Miller (tmiller@osa.org) with any questions.

% This work may be distributed and/or modified under the 
% conditions of the LaTeX Project Public License, either 
% version 1.3 of this license or any later version.
% The latest version of this license is in 
% http://www.latex-project.org/lppl.txt and 
% version 1.3 or later is part of all distributions 
% of LaTeX version 2005/12/01 or later.            
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

